Gluon saturation in $pA$ collisions at the LHC: KLN model predictions for hadron multiplicities

The upcoming p+Pb run at the LHC will probe the nuclear gluon distribution at very small Bjorken x (from $x \sim 10^{-4}$ at mid-rapidity down to $x \sim 10^{-6}$ in the proton fragmentation region) and will allow to test approaches based on parton saturation. Here, we present the predictions of the KLN model for hadron multiplicities and multiplicity distributions in p+Pb collisions at a center-of-mass energy of 4.4 TeV. We also compare the model to the existing pp, dA and AA data from RHIC and LHC.

==> MultDistr_pPbkappa0.05.dat <==
# p+Pb@4.4 mult. distrib.
#
#   Nch bin    P(Nch)
     0.500     0.065
     1.500     0.058
     2.500     0.052
     3.500     0.048
     4.500     0.042
     5.500     0.041
     6.500     0.037
     7.500     0.033
     8.500     0.032
     9.500     0.031
    10.500     0.028
    11.500     0.026
    12.500     0.024
    13.500     0.025
    14.500     0.022
    15.500     0.021
    16.500     0.019
    17.500     0.019
    18.500     0.018
    19.500     0.016
    20.500     0.017
    21.500     0.015
    22.500     0.015
    23.500     0.013
    24.500     0.012
    25.500     0.013
    26.500     0.011
    27.500     0.011
    28.500     0.011
    29.500     0.009
    30.500     0.010
    31.500     0.009
    32.500     0.008
    33.500     0.008
    34.500     0.007


==> MultDistr_pPbkappa0.08.dat <==
# p+Pb@4.4 mult. distrib.
#
#   Nch bin    P(Nch)
     0.500     0.026
     1.500     0.036
     2.500     0.038
     3.500     0.040
     4.500     0.042
     5.500     0.038
     6.500     0.039
     7.500     0.040
     8.500     0.036
     9.500     0.035
    10.500     0.033
    11.500     0.032
    12.500     0.030
    13.500     0.028
    14.500     0.027
    15.500     0.024
    16.500     0.025
    17.500     0.022
    18.500     0.022
    19.500     0.020
    20.500     0.019
    21.500     0.018
    22.500     0.018
    23.500     0.016
    24.500     0.015
    25.500     0.016
    26.500     0.014
    27.500     0.012
    28.500     0.012
    29.500     0.011
    30.500     0.011
    31.500     0.011
    32.500     0.010
    33.500     0.010
    34.500     0.009


==> pPb_0-50NBINkappa0.05.dat <==
 # Centr. Class           50 %
 # no of events        19269
 #
    -6.000    20.948
    -5.700    24.103
    -5.400    26.784
    -5.100    28.961
    -4.800    30.647
    -4.500    31.889
    -4.200    32.760
    -3.900    33.315
    -3.600    33.599
    -3.300    33.658
    -3.000    33.526
    -2.700    33.229
    -2.400    32.802
    -2.100    32.227
    -1.800    31.497
    -1.500    30.640
    -1.200    29.599
    -0.900    28.387
    -0.600    27.109
    -0.300    25.930
     0.000    25.053
     0.300    24.578
     0.600    24.343
     0.900    24.130
     1.200    24.130
     1.500    23.955
     1.800    23.624
     2.100    23.177
     2.400    22.644
     2.700    22.046
     3.000    21.391
     3.300    20.682
     3.600    19.915
     3.900    19.079
     4.200    18.163
     4.500    17.155
     4.800    16.044
     5.100    14.822
     5.400    13.489
     5.700    12.061
     6.000    10.575


==> pPb_0-50NBINkappa0.08.dat <==
 # Centr. Class           53 %
 # no of events        20324
 #
    -6.000    22.136
    -5.700    25.503
    -5.400    28.364
    -5.100    30.680
    -4.800    32.471
    -4.500    33.785
    -4.200    34.697
    -3.900    35.267
    -3.600    35.546
    -3.300    35.584
    -3.000    35.418
    -2.700    35.077
    -2.400    34.598
    -2.100    33.964
    -1.800    33.170
    -1.500    32.238
    -1.200    31.116
    -0.900    29.818
    -0.600    28.450
    -0.300    27.190
     0.000    26.251
     0.300    25.725
     0.600    25.453
     0.900    25.205
     1.200    25.182
     1.500    24.978
     1.800    24.612
     2.100    24.127
     2.400    23.553
     2.700    22.913
     3.000    22.215
     3.300    21.461
     3.600    20.647
     3.900    19.763
     4.200    18.797
     4.500    17.735
     4.800    16.568
     5.100    15.286
     5.400    13.892
     5.700    12.404
     6.000    10.860


==> pPb_mb.dat <==
 # Centr. Class           94 %
 # no of events        17795
 #
# p+Pb@4.4
#
#    eta     dNch/deta
    -6.000    13.488
    -5.700    15.503
    -5.400    17.217
    -5.100    18.610
    -4.800    19.691
    -4.500    20.491
    -4.200    21.054
    -3.900    21.418
    -3.600    21.611
    -3.300    21.660
    -3.000    21.586
    -2.700    21.407
    -2.400    21.143
    -2.100    20.783
    -1.800    20.323
    -1.500    19.781
    -1.200    19.119
    -0.900    18.345
    -0.600    17.531
    -0.300    16.778
     0.000    16.220
     0.300    15.927
     0.600    15.788
     0.900    15.664
     1.200    15.676
     1.500    15.573
     1.800    15.370
     2.100    15.089
     2.400    14.752
     2.700    14.373
     3.000    13.955
     3.300    13.502
     3.600    13.010
     3.900    12.474
     4.200    11.884
     4.500    11.234
     4.800    10.517
     5.100     9.726
     5.400     8.861
     5.700     7.933
     6.000     6.964

